Optimal Preconditioning for Online Quadratic Cone Programming

First-order conic optimization solvers are sensitive to problem conditioning and typically perform poorly in the face of ill-conditioned problem data. To mitigate this, we propose an approach to preconditioning--the hypersphere preconditioner--for a class of quadratic cone programs (QCPs), i.e., conic optimization problems with a quadratic objective function, wherein the objective function is strongly convex and possesses a certain structure. This approach lends itself to factorization-free, customizable, first-order conic optimization for online applications wherein the solver is called repeatedly to solve problems of the same size/structure, but with changing problem data. We demonstrate the efficacy of our approach on numerical convex and nonconvex trajectory optimization examples, using a first-order conic optimizer under the hood.

==> data/cond.csv <==
1,133.301601818728,24.314480519863
2,127.243350532706,22.9438832387213
3,130.681376917135,23.9612152429442
4,130.431763516828,24.1650262341994
5,130.865110727169,24.2357532691402
6,131.086992028158,24.2771173882726


==> data/cond_data.csv <==
Qf_scale_list,kkt_cond_list_original,kkt_cond_list_ruiz,kkt_cond_list_qr,kkt_cond_list_hyper
1,16.5492493604455,10.1425406108382,3.00000000000001,10.704516061127
10,64.5308772338965,93.4534429628689,20.691119409538,10.7684929273021
100,913.103147989635,927.413415256239,200.669865724404,12.5984113672344
1000,9678.61209849808,9267.31316965935,2000.66601344859,12.9531913666066
10000,97380.4729771402,92666.368845662,20000.6484613201,12.9909549471417
100000,974404.106573661,926656.775319502,200000.475038541,12.9947554992517
1000000,9744640.94877126,9266559.6926092,1999998.74101939,12.9951357763187


==> data/iters.csv <==
1,7110,3481
2,4640,1571
3,5167,1276
4,5918,928
5,4711,685
6,3183,430


==> data/solve_stats.csv <==
Qf_scale_list,presolve_time_list_original,presolve_time_list_ruiz,presolve_time_list_qr,presolve_time_list_hyper,preconditioning_iters_list_original,preconditioning_iters_list_ruiz,preconditioning_iters_list_qr,preconditioning_iters_list_hyper,pipg_time_list_original,pipg_time_list_ruiz,pipg_time_list_qr,pipg_time_list_hyper,pipg_iters_list_original,pipg_iters_list_ruiz,pipg_iters_list_qr,pipg_iters_list_hyper
1,1.139,10.69,24.166,13.619,NaN,20,NaN,6081,28.316,12.292,132.528,6.391,3081,1101,2240,684
10,0.811,11.904,3.729,9.779,NaN,22,NaN,4758,98.254,2.126,71.422,5.808,11209,237,2098,672
100,NaN,12,12.488,3.175,NaN,23,NaN,1413,NaN,10.869,116.548,4.925,NaN,1262,2014,558
1000,NaN,12.175,10.032,2.844,NaN,23,NaN,1304,NaN,94.672,503.477,4.767,NaN,10774,3894,529
10000,NaN,NaN,4.989,2.684,NaN,24,NaN,1294,NaN,NaN,1258.729,4.587,NaN,NaN,28588,525
100000,NaN,NaN,NaN,2.621,NaN,24,NaN,1293,NaN,NaN,NaN,4.567,NaN,NaN,NaN,524
1000000,NaN,NaN,NaN,2.635,NaN,24,NaN,1293,NaN,NaN,NaN,4.556,NaN,NaN,NaN,524

